Invariance Through Latent Alignment

A robot's deployment environment often involves perceptual changes that differ from what it has experienced during training. Standard practices such as data augmentation attempt to bridge this gap by augmenting source images in an effort to extend the support of the training distribution to better cover what the agent might experience at test time. In many cases, however, it is impossible to know test-time distribution-shift a priori, making these schemes infeasible. In this paper, we introduce a general approach, called Invariance Through Latent Alignment (ILA), that improves the test-time performance of a visuomotor control policy in deployment environments with unknown perceptual variations. ILA performs unsupervised adaptation at deployment-time by matching the distribution of latent features on the target domain to the agent's prior experience, without relying on paired data. Although simple, we show that this idea leads to surprising improvements on a variety of challenging adaptation scenarios, including changes in lighting conditions, the content in the scene, and camera poses. We present results on calibrated control benchmarks in simulation -- the distractor control suite -- and a physical robot under a sim-to-real setup.

==> author-feedback.txt <==
1. IF YOU WOULD LIKE TO RESPOND TO SPECIFIC POINTS OF CLARIFICATION REQUESTED BY REVIEWERS, PLEASE ENTER YOUR RESPONSES HERE. THIS RESPONSE WILL NOT BE READ BY REVIEWERS, AND WILL BE VISIBLE TO THE PROGRAM COMMITTEE ONLY.

Reviewer #2 asked that we clarify the "underlying assumptions of ITI and its limitations".

The following are some of the key assumptions and limitations of our method:
- ITI has access to a (pixel-based) policy pretrained in the source environment
- ITI does NOT have access to underlying state information in the source or target environments
- ITI does NOT have access to rewards in the target environment
- Source and target environments need to have similar underlying dynamics
- Source and target environments need to have the same action space


2. IF ANY REVIEWS OF YOUR PAPER CONTAIN *ERRORS IN FACT* OR *SUBSTANTIVE MISUNDERSTANDINGS*, YOU MAY DESCRIBE THEM HERE. THIS RESPONSE WILL NOT BE READ BY REVIEWERS, AND WILL BE VISIBLE TO THE PROGRAM COMMITTEE ONLY.

With all due respect, the authors are concerned about the assumptions made by Reviewer 1, and potential lack of background knowledge to generalization in machine and robot learning.

# On reviewer #1's assumption on paper writing
Reviewer #1 states that our introduction "contains a reference to the results of this paper, which bias the reader and should be removed", as one of the controversial aspects of our paper. However, we believe that referencing experimental results in the introduction is standard in robotics and learning papers as a way to convey a key aspect of work.

# On reviewer #1's understanding of generalization in machine learning
In addition, reviewer #1 seems to not be familiar with generalization in machine learning, stating "The manuscript does not justify the distraction and the impact on the task and the estrapolation [sic] of the system state".
We believe it is widely known that visual variations (distractions) are ubiquitous in robotics (e.g., sim-to-real) and it is challenging to be robust against them.
Nonetheless, we made an effort to present the challenges caused by visual distractions in robot (and machine) learning, and show experimentally how they affect the performance of state-of-the-art RL algorithms (Fig. 4). Reviewer #1 goes on to comment that "For example, not all the camera poses interfere the same with the task." We agree with this point, which is why we consider the effect of different degrees of variation as measured by distraction intensity (Fig. 4).

Thus, we believe that this misunderstanding reflects a lack of familiarity on the part of Reviewer #1 rather than deficiencies in the presentation. Indeed, Reviewer #2 understands this point well: "the encoders can be fine-tuned to represent the states of the agents in the target domain in an unsupervised way, which is practically important for reinforcement learning or sim to real transfer context".


3. IF YOU WOULD LIKE TO RESPOND TO THE REVIEWER'S OPINIONS, DESCRIBE HOW YOU WOULD REVISE YOUR PAPER TO ADDRESS THEIR COMMENTS, OR COMPLAIN THAT THEY ARE BEING UNFAIR... DON'T BOTHER! THAT'S NOT THE PURPOSE OF THE AUTHOR FEEDBACK STAGE. HOWEVER, IF YOU LIKE, YOU CAN USE THIS SPACE TO VENT AS YOU SEE FIT (PARTICULARLY ABOUT REVIEWER #2... THAT RUDE JERK!) NO ONE WILL SEE THIS RESPONSE. (FEEL FREE TO CURSE REVIEWER #2'S ANCESTORS AND WISH A FIERY DEATH UPON THEM.)

Reviewer #1 shouldn't have been assigned to review our paper.

